A Dynamic Mode Decomposition Approach to Parameter Identification

This paper develops a data-driven algorithm for simultaneous system and parameter identification in control-affine nonlinear systems. Parameter identification is achieved by training a data-driven predictive model using measurements collected across a prescribed set of known parameter values. The predictive model is then used to estimate unknown parameter values from measured trajectories by minimizing the trajectory prediction error using multi-start Nelder-Mead. Numerical experiments on the controlled Duffing oscillator with unknown damping, stiffness, and nonlinearity coefficients demonstrate accurate recovery of both the system trajectories and the unknown parameter values from data collected under open-loop excitation. Additional studies evaluate parameter recovery across randomly selected parameter values and the effects of training-set size, query-horizon length, measurement noise, and process noise.

==> ACC2027/data/duffing_parameter_recovery_raw.dat <==
System	ParameterError	RelativeParameterError	QueryRMSE	ValidationRMSE	Jtrue	Jhat	TrainTime	IdentificationTime	FuncCount	Iterations	ConvergedStarts	BestStart	BestExitFlag	KernelSections	UsedGPU	TrueP1	EstP1	TrueP2	EstP2	TrueP3	EstP3	StateRMSE1	StateRMSE2	QueryIndex	Seed
duffing	0.00162464467373973	0.00129931406813783	5.27165165850068e-05	0.00104681629001402	1.27903846537895e-06	5.5580622417146e-09	3.572745	13.580966	7279	3633	23	10	1	10000	0	0.751396275587261	0.751995893373807	-0.989046317108811	-0.990535637797836	0.143726245493577	0.143477543440485	3.05384398419331e-05	6.80107780703561e-05	1	710002
duffing	0.000983018982524713	0.00088623147030668	3.59824776711291e-05	0.000588051629248087	1.20147748287263e-07	2.58947739870661e-09	3.572745	3.313671	5924	2858	24	3	1	10000	0	0.589055943301198	0.589434552551302	-0.779987816798664	-0.780864116090318	0.524389517196628	0.524154823977327	1.20546739360795e-05	4.94384691814119e-05	2	710003
duffing	0.00221589673848365	0.001344516156476	2.75325445876364e-05	0.000728741232923535	5.5473012138613e-07	1.51608202294037e-09	3.572745	4.233572	6303	3169	24	11	1	10000	0	0.962944881327785	0.963782898455324	-1.15531237584641	-1.15734078725739	0.673960865808599	0.673655132595789	1.15108658142704e-05	3.71965319774066e-05	3	710004
duffing	0.00322354185239944	0.0017061194569876	4.8883382519896e-05	0.001976332352275	2.78912195809192e-06	4.77917017317295e-09	3.572745	11.680712	7186	3583	23	21	1	10000	0	1.29506965809083	1.29633434025697	-1.2205151207388	-1.2234603826659	0.63479857265182	0.63445617920327	1.50851025436535e-05	6.74656197957182e-05	4	710005
duffing	0.00292137366148964	0.00191717917803641	5.42677623453265e-05	0.00276874734696296	3.24134989230846e-06	5.88998005993768e-09	3.572745	3.750955	5947	2929	24	8	1	10000	0	1.1258451520545	1.1270062899616	-0.873996068473332	-0.876662405610527	0.53901011370793	0.53873293307811	1.63963348215571e-05	7.49742640134405e-05	5	710006
duffing	0.00259197995568494	0.00220944321668676	8.02072512741645e-05	0.000835467893797918	8.05811972877248e-06	1.28664063139139e-08	3.572745	13.277859	7663	3884	23	24	1	10000	0	0.935214683904926	0.936229090539964	-0.685270934434161	-0.687645485482054	0.17896383385271	0.178738341967233	3.98134359817588e-05	0.0001062134484387	6	710007
duffing	0.00236366806436458	0.00128131684065292	2.9988622013261e-05	0.00102976200563177	7.8336400140558e-07	1.79863490050849e-09	3.572745	13.048242	7578	3769	23	4	1	10000	0	1.05916206657751	1.06003836071174	-1.38971919842468	-1.39188978934197	0.591472958843036	0.591144979607987	1.26301669093447e-05	4.04859702162438e-05	7	710008
duffing	0.00227442978477145	0.00166223264600307	3.8287172900636e-05	0.000980894286185119	1.18611575666262e-06	2.9318152174464e-09	3.572745	3.273187	5344	2580	24	14	1	10000	0	0.910017101832933	0.910903050656497	-0.876328667606792	-0.878407877740067	0.525506092610386	0.525251120553941	1.44659196298567e-05	5.21780833943613e-05	8	710009
duffing	0.00344181106525437	0.00175593487593929	9.75567184823827e-05	0.0102342898702812	1.10873131972118e-05	1.90346266421017e-08	3.572745	3.787895	5783	2795	24	10	1	10000	0	1.3804819586353	1.38184057932356	-1.37652547035513	-1.37967479033246	0.203583288986783	0.203296937952691	4.21535756249165e-05	0.000131368575786358	9	710010
duffing	0.00147638676047684	0.00104433417810867	3.39862477495984e-05	0.000307655935258783	3.37375035548065e-07	2.31013007219417e-09	3.572745	9.540364	6539	3193	24	12	1	10000	0	0.766892482561054	0.767432349676517	-1.08553594929463	-1.08687910129995	0.481732848058863	0.481442668709581	1.27381156927736e-05	4.63451235923661e-05	10	710011
duffing	0.00281034525503625	0.00200166967101144	5.74186579059625e-05	0.00222869110481667	3.66897792303323e-06	6.5938045514439e-09	3.572745	2.951194	5553	2673	24	14	1	10000	0	1.06631303955062	1.06743281201802	-0.779499388883813	-0.78206408370901	0.47599859144577	0.47574073387392	1.81311300529652e-05	7.9152174161209e-05	11	710012
duffing	0.00247110355472931	0.00138583333535708	6.71909932087042e-05	0.00286892082639094	3.61388241295991e-06	9.02925913674427e-09	3.572745	14.726904	7058	3544	23	21	1	10000	0	1.06982867828826	1.07075404165441	-1.41974935450432	-1.42202489615962	0.138874351849019	0.138606087811568	3.84677434924546e-05	8.68878118457531e-05	12	710013
duffing	0.00128389383029079	0.00106959984030782	4.41408166661768e-05	0.00012330615937659	5.79380956007901e-07	3.89682339191407e-09	3.572745	3.781598	5568	2670	24	7	1	10000	0	0.68248774738936	0.682956603093187	-0.96062946748997	-0.961798413618081	0.228562605574047	0.228313361424628	2.23697382541484e-05	5.82787971937904e-05	13	710014
duffing	0.00309384729665538	0.00163481991793191	4.25376095372451e-05	0.00158815406124823	2.03508624765657e-06	3.61889645028625e-09	3.572745	4.38374	5733	2817	24	23	1	10000	0	1.25600404694282	1.25720934324284	-1.24679145992345	-1.2496207066643	0.670378081499992	0.670039681140131	1.35088609569193e-05	5.86208761955404e-05	14	710015
duffing	0.00325657738470942	0.00182501130291199	5.8452993793152e-05	0.00307645685305398	4.31626194357865e-06	6.83350496676452e-09	3.572745	7.25488	6135	3010	24	6	1	10000	0	1.2782525087713	1.27953439389251	-1.12642932811906	-1.12940516857304	0.530437624170889	0.530111372134792	1.89681863004755e-05	8.0459386495517e-05	15	710016
duffing	0.00165006572829986	0.00125183648836433	2.47945744497736e-05	8.23115713864709e-05	2.03413470788968e-07	1.22954184429073e-09	3.572745	3.319066	5839	2830	24	22	1	10000	0	0.744406019089278	0.745059100918809	-0.795495972123444	-0.796990567664317	0.741940480254606	0.741690709958435	9.8817903098116e-06	3.36436036203562e-05	16	710017
duffing	0.00262592157132462	0.00158308716486355	3.35398520335772e-05	0.0010407680575446	1.02462192289338e-06	2.24984334886851e-09	3.572745	4.565551	6057	2959	24	12	1	10000	0	1.06739531335741	1.06842088593587	-1.04854831556646	-1.05094845920856	0.71597094325259	0.715682888600954	1.11910107005864e-05	4.60934336795152e-05	17	710018
duffing	0.000228093641423975	0.000147538113259725	0.000129982173488428	0.000553631856009318	1.01827815492814e-07	3.37907308495515e-08	3.572745	17.864365	8824	4595	22	17	1	10000	0	0.594456824222837	0.594546285773773	-1.42216370645266	-1.42237045860765	0.119086409926242	0.119122143475846	7.56072101905117e-05	0.000167553814091949	18	710019
duffing	0.00263749227636731	0.00139032269150056	3.2388426004725e-05	0.00122075153635153	1.12578332773961e-06	2.09802027812709e-09	3.572745	13.919873	6924	3448	23	14	1	10000	0	1.13724138132388	1.13823263861041	-1.39200133964178	-1.39442266497516	0.606432281338107	0.606099177555873	1.30461435199587e-05	4.39069290361297e-05	19	710020
duffing	0.00211913018519698	0.00172263253894363	3.61846566937319e-05	0.000217047467590286	7.58359590502946e-07	2.61865876008648e-09	3.572745	11.965198	6957	3462	23	11	1	10000	0	0.838092478570887	0.83895691234932	-0.625091689477237	-0.627016075467128	0.648211869164841	0.648011355957228	9.78351137234021e-06	5.02288927342995e-05	20	710021
duffing	0.0021913616505545	0.00147101797233342	3.19935565191354e-05	0.000838492063871454	8.07129454062347e-07	2.04717531748622e-09	3.572745	2.631744	5712	2769	24	9	1	10000	0	0.920139612962829	0.920976613947609	-1.02271789013615	-1.02472345810036	0.571462424991725	0.571181013591939	1.31954808333256e-05	4.3278800850573e-05	21	710022
duffing	0.00317746054825718	0.00196708960563938	6.97230774818378e-05	0.00679177674774689	6.9690447903025e-06	9.72261506707671e-09	3.572745	14.922706	6576	3220	23	19	1	10000	0	1.20924935083915	1.21049610697996	-1.00333712738392	-1.00624475013117	0.374511303060909	0.374215356071165	2.63364677342099e-05	9.5021079421156e-05	22	710023
duffing	0.00272745117971074	0.00173412277688425	7.30788457283865e-05	0.00550264048605745	5.56513146284869e-06	1.06810353859866e-08	3.572745	3.3198	5660	2716	24	12	1	10000	0	1.06778022686286	1.06882087385665	-1.1415669915057	-1.14407541849827	0.174389011618371	0.174136350194821	3.53161341133877e-05	9.71277821082714e-05	23	710024
duffing	0.00312872673305263	0.00197932614784929	7.20581275982869e-05	0.00616880257534466	7.52832685581243e-06	1.0384747505942e-08	3.572745	2.817469	5679	2749	24	14	1	10000	0	1.1843408496915	1.1855640765767	-0.993399936575092	-0.996265223282037	0.330325925676777	0.330038212200497	2.87279135932689e-05	9.77724628232289e-05	24	710025
duffing	0.00167470705630027	0.00124468492600417	2.89903731878442e-05	0.000246320933534372	3.21313877992543e-07	1.68088347514095e-09	3.572745	11.524437	6922	3492	24	4	1	10000	0	0.77132241511908	0.771961212223667	-0.922962279239894	-0.924485410935473	0.60294022520141	0.602663364547801	1.19214602848986e-05	3.92270603004678e-05	25	710026
duffing	0.00344619157908712	0.00195699312131281	6.88347405769287e-05	0.00610286052916314	6.94070128081246e-06	9.47644302058613e-09	3.572745	16.487129	7142	3628	23	6	1	10000	0	1.3359042534129	1.33727872323459	-1.03813824678417	-1.04128121070347	0.488485287507882	0.488155367955577	2.3433207196907e-05	9.44845374707045e-05	26	710027
duffing	0.00310013203416042	0.00212236695768794	8.25223298139551e-05	0.0023229786750636	1.13955438209649e-05	1.36198698358464e-08	3.572745	9.37602	7493	3700	24	9	1	10000	0	1.14890002827613	1.15011717708576	-0.865225283721634	-0.868064190629354	0.255040214020877	0.254775686189195	3.70640701655397e-05	0.000110662209171019	27	710028
duffing	0.00118288543022562	0.00129253230804698	4.27734797350359e-05	0.00141978835996027	4.3542682863746e-07	3.65914113728705e-09	3.572745	16.194833	7020	3481	23	22	1	10000	0	0.580252229203619	0.580704099018895	-0.658960177422845	-0.660031658690046	0.258095011730343	0.25787831031106	2.0608285792892e-05	5.68721346000441e-05	28	710029
duffing	0.00203276501355974	0.00123961292359161	3.99942808254306e-05	0.00131942029248322	1.27886861478141e-06	3.19908499748681e-09	3.572745	8.104956	6515	3216	24	10	1	10000	0	0.941416374583872	0.942157173772898	-1.30893573583498	-1.31080528355768	0.299153469772594	0.29885658347374	1.9823623221313e-05	5.29727190152274e-05	29	710030
duffing	0.000813132847051461	0.000555556559624744	4.28564377894005e-05	0.00015923287158529	7.74031318159698e-08	3.67334851999351e-09	3.572745	4.767285	6750	3384	24	13	1	10000	0	0.661777768539853	0.662076724003327	-1.15811970177049	-1.15883923555772	0.602528576372485	0.602296021461001	1.06297363482139e-05	5.96687290392628e-05	30	710031


==> ACC2027/data/duffing_query_horizon_quartiles.dat <==
Nquery	MedianRelativeParameterError	Q1RelativeParameterError	Q3RelativeParameterError	MedianValidationRMSE	Q1ValidationRMSE	Q3ValidationRMSE	ValidationFailureRate
10	0.00193145783025772	0.00186345973079591	0.00196182121420989	0.00270010325454516	0.00257757112739861	0.00275586084266943	0
20	0.00159989549059588	0.00159777583546913	0.00160592770265302	0.00181394543322375	0.00179584070439564	0.00182019576039438	0
30	0.00121060599300097	0.00120622076241348	0.00122082869837142	0.00113942573748783	0.00113130119317286	0.00115429108759322	0
50	0.0011999606591291	0.00119719666863337	0.00120319144613898	0.00113510255003412	0.00112668252672994	0.00113751939970434	0
75	0.00116744289640938	0.00116499498746409	0.00116868959084068	0.0011144984131142	0.00110974176118771	0.00111836603555404	0
100	0.00118545710669197	0.00118205809404092	0.0011871407801576	0.00115924996514037	0.00115451646987026	0.00116374159720829	0


==> ACC2027/data/duffing_query_horizon_raw.dat <==
System	ParameterError	RelativeParameterError	QueryRMSE	ValidationRMSE	Jtrue	Jhat	TrainTime	IdentificationTime	FuncCount	Iterations	ConvergedStarts	BestStart	BestExitFlag	KernelSections	UsedGPU	TrueP1	EstP1	TrueP2	EstP2	TrueP3	EstP3	StateRMSE1	StateRMSE2	Nquery	Trial	Seed
duffing	0.00282520421533291	0.00194869477402092	1.87663991048916e-05	0.00273137208900896	5.00106840265439e-08	7.04355470728154e-10	3.572745	1.704812	8289	4327	24	4	1	10000	0	0.83	0.831238315233747	-1.17	-1.17246020170384	0.21	0.210629096031337	4.44525578576896e-06	2.61647696670015e-05	10	1	740002
duffing	0.00284037125755139	0.0019591562959697	1.86394735352721e-05	0.00275178912763418	5.0969166606658e-08	6.94859947344215e-10	3.572745	1.133004	8509	4427	24	1	1	10000	0	0.83	0.831249908340226	-1.17	-1.1724494616927	0.21	0.210711038281509	4.34095559352913e-06	2.60003086881526e-05	10	2	740003
duffing	0.0027016310387515	0.00186345973079591	2.01671682396291e-05	0.00257757112739861	4.58756180220011e-08	8.13429349611007e-10	3.572745	1.604364	7816	3992	24	1	1	10000	0	0.83	0.83117826829324	-1.17	-1.17234981998791	0.21	0.210623570463611	4.81781103862779e-06	2.81108172490073e-05	10	3	740004
duffing	0.00287728049682831	0.00198461457657882	1.81907369742172e-05	0.00279573312111708	5.18078016827818e-08	6.61805823330302e-10	3.572745	1.117829	8564	4466	24	2	1	10000	0	0.83	0.831263957810742	-1.17	-1.17250590898236	0.21	0.210633698573631	4.28771096492173e-06	2.53657516744841e-05	10	4	740005
duffing	0.00277522421145702	0.00191422088649451	1.93265596481299e-05	0.00266883442008136	4.82409900397254e-08	7.47031815665444e-10	3.572745	1.451202	7867	4047	24	7	1	10000	0	0.83	0.831213260706941	-1.17	-1.17241921973622	0.21	0.210614201716646	4.60404617106802e-06	2.6941317238029e-05	10	5	740006
duffing	0.00256282002026101	0.00176771433128076	2.18642298466776e-05	0.00239492756168175	4.06254253306759e-08	9.56089093576698e-10	3.572745	1.672572	7485	3796	24	7	1	10000	0	0.83	0.831105076793974	-1.17	-1.172258488542	0.21	0.210496065763099	5.37195856329729e-06	3.04504705180546e-05	10	6	740007
duffing	0.00266474260842752	0.00183801580323696	2.06001799061902e-05	0.00252654383482385	4.42048260765362e-08	8.48734824334807e-10	3.572745	0.9117	7736	3961	24	18	1	10000	0	0.83	0.831156203801009	-1.17	-1.1723388816551	0.21	0.210541921159536	5.0039059117229e-06	2.87001001733693e-05	10	7	740008
duffing	0.00290001730311556	0.00200029737053383	1.80204313460244e-05	0.0028236678283503	5.34336559603883e-08	6.4947189179356e-10	3.572745	1.067189	7921	4108	24	8	1	10000	0	0.83	0.83128251324854	-1.17	-1.17248333236386	0.21	0.210773511794544	4.11209674751968e-06	2.51507962524569e-05	10	8	740009
duffing	0.00284423483759794	0.00196182121420989	1.8567484310165e-05	0.00275586084266943	5.08037301715755e-08	6.89502947216443e-10	3.572745	1.641403	8668	4564	24	9	1	10000	0	0.83	0.831249018057641	-1.17	-1.17246970733091	0.21	0.210655874532785	4.37142978712115e-06	2.5891959154006e-05	10	9	740010
duffing	0.00273567294218683	0.00188694025619019	1.97805586361501e-05	0.00262059468568713	4.7046694453631e-08	7.82540999916341e-10	3.572745	1.302563	7635	3883	24	17	1	10000	0	0.83	0.831195207435008	-1.17	-1.17237739076336	0.21	0.210635136829508	4.71135171419357e-06	2.75743388849399e-05	10	10	740011
duffing	0.00231644436353172	0.00159777583546913	2.08989028593287e-05	0.00179352950524077	1.97884618771443e-07	8.73528281447318e-10	3.572745	4.875683	7596	3937	24	7	1	10000	0	0.83	0.830928746618426	-1.17	-1.17210221173339	0.21	0.209710086157491	5.8637093054165e-06	2.89680029451271e-05	20	1	740002
duffing	0.00233070104267049	0.00160760943120775	2.08874797220489e-05	0.00181367373635359	2.08900326668256e-07	8.72573618278003e-10	3.572745	5.327093	7877	4073	24	12	1	10000	0	0.83	0.830936905056705	-1.17	-1.17211517025137	0.21	0.209716396275178	5.78140154293812e-06	2.89680688772537e-05	20	2	740003
duffing	0.0023282628842348	0.00160592770265302	2.05200992860623e-05	0.00182561775902853	2.03985347739389e-07	8.42148949419712e-10	3.572745	4.494199	6763	3357	24	2	1	10000	0	0.83	0.830935767530092	-1.17	-1.17211530379677	0.21	0.209734223712328	5.6864728969083e-06	2.84572130647476e-05	20	3	740004
duffing	0.00230927584372048	0.00159283132313342	2.11016211583179e-05	0.00177757152469099	1.96161401526401e-07	8.90556831018343e-10	3.572745	2.166689	7017	3526	24	23	1	10000	0	0.83	0.830924680093283	-1.17	-1.17209472523539	0.21	0.209700253714423	5.93415793962672e-06	2.92462407937483e-05	20	4	740005
duffing	0.00231984258948067	0.00160011977404594	2.07347218496468e-05	0.00180404710224431	1.98347000895094e-07	8.59857380364443e-10	3.572745	7.218741	7839	4005	23	5	1	10000	0	0.83	0.830930754630165	-1.17	-1.17210620513545	0.21	0.209718458909225	5.8044107749595e-06	2.87431069287921e-05	20	5	740006
duffing	0.00231531087733558	0.0015969940092865	2.0327815800291e-05	0.00182522265762551	1.9618066085848e-07	8.26440190421123e-10	3.572745	1.590067	5685	2728	24	18	1	10000	0	0.83	0.830928910556942	-1.17	-1.17210616614348	0.21	0.209751295733942	5.65812771335176e-06	2.81855597993108e-05	20	6	740007
duffing	0.00231772083585442	0.00159865628684711	2.04747890350923e-05	0.0018142171300939	1.95088489114316e-07	8.38433972063075e-10	3.572745	1.981566	6749	3395	24	20	1	10000	0	0.83	0.830929782563089	-1.17	-1.17210628635184	0.21	0.209733744366451	5.74247008214585e-06	2.83805921259359e-05	20	7	740008
duffing	0.00233712160869247	0.00161203803972582	2.1076545948695e-05	0.00181728997559486	2.16005702257591e-07	8.88441578254903e-10	3.572745	3.463857	8211	4245	24	23	1	10000	0	0.83	0.830940555377953	-1.17	-1.17212013952786	0.21	0.209712769470237	5.78163046565529e-06	2.92406280270022e-05	20	8	740009
duffing	0.00231919226028907	0.00159967120714582	2.0944070728621e-05	0.00179584070439564	2.0078011648965e-07	8.77308197370961e-10	3.572745	1.700192	6295	3162	24	18	1	10000	0	0.83	0.830930327339133	-1.17	-1.17210445738052	0.21	0.209709478200767	5.85656211114039e-06	2.90346151620667e-05	20	9	740010
duffing	0.00232741349936449	0.00160534183638221	2.06011467636634e-05	0.00182019576039438	2.03467041011121e-07	8.48814495955995e-10	3.572745	2.627991	6674	3319	24	20	1	10000	0	0.83	0.830935186671192	-1.17	-1.17211390620838	0.21	0.209728559344903	5.72160584872422e-06	2.85670740970762e-05	20	10	740011
duffing	0.00174987938060871	0.00120698559971437	5.08524387220354e-05	0.00113130119317286	6.00474398992717e-07	5.17194104795672e-09	3.572745	3.294631	6753	3446	24	5	1	10000	0	0.83	0.830642021618066	-1.17	-1.17160356002283	0.21	0.209719854784425	2.10599090659451e-05	6.87635170573092e-05	30	1	740002
duffing	0.00175321344597983	0.00120928528330173	5.22724925599139e-05	0.00113940236014068	6.40695114794679e-07	5.4648269568525e-09	3.572745	2.267053	6368	3196	24	18	1	10000	0	0.83	0.830642801041126	-1.17	-1.17160732130381	0.21	0.209722362763625	2.19321576049767e-05	7.05960864329104e-05	30	2	740003
duffing	0.0017699490093677	0.00122082869837142	5.21207695436193e-05	0.00115617687946749	6.21052988479597e-07	5.43314923563815e-09	3.572745	2.051681	5720	2773	24	15	1	10000	0	0.83	0.83065134382865	-1.17	-1.17162157735807	0.21	0.209719006077563	2.18372723609733e-05	7.04008719510691e-05	30	3	740004
duffing	0.00174180197732004	0.00120141418172948	5.03651702657536e-05	0.00112202683293952	5.94161926928881e-07	5.07330075179671e-09	3.572745	5.837361	6713	3306	24	23	1	10000	0	0.83	0.830638253969812	-1.17	-1.17159644841528	0.21	0.20972096871937	2.07647108270392e-05	6.81331603264237e-05	30	4	740005
duffing	0.00175704295756807	0.00121192670270021	5.11269463966783e-05	0.00113944911483498	6.01836996485742e-07	5.22792929569764e-09	3.572745	9.603137	7405	3726	23	4	1	10000	0	0.83	0.830645485301369	-1.17	-1.17160984984616	0.21	0.209719051333388	2.12452990374506e-05	6.91127091388186e-05	30	5	740006
duffing	0.00178755204455104	0.00123297045523364	5.14043658335019e-05	0.00117461474828715	5.89439106889808e-07	5.284817653489e-09	3.572745	2.497049	5574	2680	24	24	1	10000	0	0.83	0.830660559217024	-1.17	-1.17163671526212	0.21	0.209716862253465	2.13596228075e-05	6.94880145565429e-05	30	6	740007
duffing	0.00177114123209506	0.00122165103828783	5.10620968522943e-05	0.00115429108759322	5.88444789609652e-07	5.21467546990617e-09	3.572745	2.068174	6352	3170	24	9	1	10000	0	0.83	0.830652539707594	-1.17	-1.17162199576532	0.21	0.209716692867521	2.11848198383056e-05	6.90353451380139e-05	30	7	740008
duffing	0.00174877052477592	0.00120622076241348	5.29486973895515e-05	0.00113773709707932	6.66997878291226e-07	5.60712911050059e-09	3.572745	4.825185	7284	3687	24	21	1	10000	0	0.83	0.830640118663981	-1.17	-1.17160407008311	0.21	0.20972539917549	2.23581496357678e-05	7.14649722267154e-05	30	8	740009
duffing	0.0017486044524884	0.00120610621345556	5.11584013417277e-05	0.00113124775438156	6.11081951571769e-07	5.23436405568257e-09	3.572745	5.009844	6962	3512	24	7	1	10000	0	0.83	0.83064117300562	-1.17	-1.17160271055815	0.21	0.20972101330694	2.12595225530146e-05	6.91548751463006e-05	30	9	740010
duffing	0.00176514945709897	0.00121751818992288	5.19491351849989e-05	0.0011504793998153	6.19811300672659e-07	5.39742529293859e-09	3.572745	2.092794	6272	3111	24	20	1	10000	0	0.83	0.830649068512331	-1.17	-1.17161731759965	0.21	0.209719382014039	2.17371060702745e-05	7.01777992860151e-05	30	10	740011
duffing	0.00173530588031512	0.00119693347544413	4.53816280961229e-05	0.00112502862319644	1.17348351633148e-06	4.11898433730963e-09	3.572745	14.246966	8897	4668	22	4	1	10000	0	0.83	0.830630574430299	-1.17	-1.17159279446151	0.21	0.209723109788046	2.56072784372642e-05	5.8849397858823e-05	50	1	740002
duffing	0.00173982755755521	0.00120005231859174	4.72071824716486e-05	0.00113488972184062	1.2439489896946e-06	4.45703615382306e-09	3.572745	6.104786	6794	3425	24	3	1	10000	0	0.83	0.830631745261349	-1.17	-1.17159767539687	0.21	0.209725534736182	2.69650358554438e-05	6.10730955097061e-05	50	2	740003
duffing	0.00174593917043494	0.00120426782556816	4.70893980550903e-05	0.00114052624622634	1.21982825007565e-06	4.43482281838148e-09	3.572745	4.032425	5503	2604	24	17	1	10000	0	0.83	0.830635155471472	-1.17	-1.17160278707598	0.21	0.209724401191963	2.68593441829399e-05	6.0937660345995e-05	50	3	740004
duffing	0.00173123700098769	0.00119412695128618	4.47859467633492e-05	0.00111962209132155	1.15860875968147e-06	4.0115620549791e-09	3.572745	14.512783	7146	3586	23	23	1	10000	0	0.83	0.830628848642546	-1.17	-1.17158906880826	0.21	0.209723248738094	2.513373229342e-05	5.81365423462885e-05	50	4	740005
duffing	0.00173876705873971	0.00119932083571754	4.57386973597713e-05	0.00112944814776043	1.17959872512608e-06	4.18405687233749e-09	3.572745	5.357859	5668	2703	24	4	1	10000	0	0.83	0.830632217069246	-1.17	-1.17159592663572	0.21	0.209723177610509	2.58628334183721e-05	5.92888751783252e-05	50	5	740006
duffing	0.00175148814906184	0.00120809525354406	4.64734744621965e-05	0.00114542024400725	1.17627312259602e-06	4.31956765717686e-09	3.572745	11.573837	6958	3462	23	7	1	10000	0	0.83	0.830638557701217	-1.17	-1.17160737948032	0.21	0.209723800787891	2.63044321600971e-05	6.02299303163444e-05	50	6	740007
duffing	0.00174437864297771	0.00120319144613898	4.57696873310793e-05	0.00113531537822761	1.16451603157152e-06	4.18972855676951e-09	3.572745	8.114495	6611	3300	24	9	1	10000	0	0.83	0.830635182477782	-1.17	-1.17160075328618	0.21	0.209722531106637	2.58622173048921e-05	5.93369553722135e-05	50	7	740008
duffing	0.00173956178304434	0.00119986899966647	4.81102598052979e-05	0.00113745107282661	1.28583057017168e-06	4.62919419706653e-09	3.572745	15.883203	8676	4497	22	21	1	10000	0	0.83	0.830630979251973	-1.17	-1.1715979919475	0.21	0.209727305819046	2.76172640266256e-05	6.21810334808789e-05	50	8	740009
duffing	0.00173568745598186	0.00119719666863337	4.57755759030875e-05	0.00112668252672994	1.1911473877846e-06	4.19080669851865e-09	3.572745	14.499978	9463	5005	22	7	1	10000	0	0.83	0.830630506983349	-1.17	-1.17159336507581	0.21	0.209723848548792	2.59056093259776e-05	5.93271110367635e-05	50	9	740010
duffing	0.00174375006488212	0.00120275788213561	4.68266797152346e-05	0.00113751939970434	1.21482359633883e-06	4.38547586630633e-09	3.572745	3.782886	5739	2793	24	13	1	10000	0	0.83	0.830634171301277	-1.17	-1.17160076559082	0.21	0.209724245448518	2.66826241389288e-05	6.06095160463024e-05	50	10	740011
duffing	0.00168868137618108	0.00116477405593944	5.44298178276529e-05	0.00110796205424659	3.30211494860697e-06	5.92521013750296e-09	3.572745	25.498657	8126	4144	23	5	1	10000	0	0.83	0.830609924238124	-1.17	-1.17155820937936	0.21	0.209772798010403	2.71381372429139e-05	7.20328511478459e-05	75	1	740002
duffing	0.00169229595986108	0.00116726722803979	5.63640766671929e-05	0.00111698048403918	3.49537787172556e-06	6.35381827709039e-09	3.572745	5.252911	6199	3080	24	18	1	10000	0	0.83	0.830610334007568	-1.17	-1.17156227728646	0.21	0.209774949571938	2.84007525729676e-05	7.4479631647716e-05	75	2	740003
duffing	0.0016957726735821	0.00116966530383982	5.63547873644539e-05	0.00111836603555404	3.42592460003772e-06	6.35172411778563e-09	3.572745	5.496057	5556	2642	24	8	1	10000	0	0.83	0.830612595847843	-1.17	-1.17156486963328	0.21	0.20977294423918	2.87606346893924e-05	7.432731671498e-05	75	3	740004
duffing	0.00168603589991099	0.0011629493291624	5.3777929540955e-05	0.00110448101853372	3.26427052705983e-06	5.78413141142383e-09	3.572745	5.597203	6196	2956	24	5	1	10000	0	0.83	0.83060888297724	-1.17	-1.17155579384482	0.21	0.20977309894612	2.65434172827302e-05	7.1271161140946e-05	75	4	740005
duffing	0.0016908487017951	0.00116626897658083	5.48380029316446e-05	0.00111046253112123	3.31677572787969e-06	6.01441313106212e-09	3.572745	4.086873	5316	2492	24	4	1	10000	0	0.83	0.83061087307646	-1.17	-1.17156012401521	0.21	0.209772367678075	2.75590078178775e-05	7.24907871329612e-05	75	5	740006
duffing	0.00169878875548899	0.00117174565718847	5.58192392067785e-05	0.00111852066195797	3.30332029234825e-06	6.23157493124711e-09	3.572745	4.634352	5166	2414	24	24	1	10000	0	0.83	0.83061491336732	-1.17	-1.17156692139607	0.21	0.209770822939632	2.87031190886673e-05	7.35371055034729e-05	75	6	740007
duffing	0.00169401196933117	0.00116845085174685	5.49458422806179e-05	0.00111244194209926	3.27174260063456e-06	6.03809116785308e-09	3.572745	26.596155	8939	4638	23	9	1	10000	0	0.83	0.830612728219754	-1.17	-1.17156261215715	0.21	0.209770906291468	2.78969340981252e-05	7.25248387504443e-05	75	7	740008
duffing	0.00169280532543736	0.00116761856477898	5.72669085736977e-05	0.00112101961669071	3.61158944722845e-06	6.55899763517651e-09	3.572745	19.131701	7494	3819	23	23	1	10000	0	0.83	0.830609747534349	-1.17	-1.17156334540106	0.21	0.209776955226061	2.88287151681934e-05	7.56829096753533e-05	75	8	740009
duffing	0.00168900168117859	0.00116499498746409	5.48422869539132e-05	0.00110974176118771	3.35116804174082e-06	6.01535287667071e-09	3.572745	18.888594	8736	4585	22	19	1	10000	0	0.83	0.83060970728214	-1.17	-1.17155874809083	0.21	0.209773531241718	2.73550474673535e-05	7.25744738508627e-05	75	9	740010
duffing	0.0016943580916194	0.00116868959084068	5.60398119417834e-05	0.00111655488412915	3.41265193670689e-06	6.2809210449409e-09	3.572745	6.189471	5737	2799	24	12	1	10000	0	0.83	0.830611988561905	-1.17	-1.17156358939799	0.21	0.209773047279738	2.84792372579196e-05	7.39584619238936e-05	75	10	740011
duffing	0.00171279844836961	0.00118140889326674	7.14232048279443e-05	0.00115201088355935	7.9286128660551e-06	1.0202548375789e-08	3.572745	34.144191	8850	4638	22	13	1	10000	0	0.83	0.830626784941806	-1.17	-1.1715816064191	0.21	0.209801656115507	4.06658005357822e-05	9.24599429081207e-05	100	1	740002
duffing	0.00171915845999467	0.00118579573417163	7.45256593901954e-05	0.00116374159720829	8.36520469492693e-06	1.11081478150868e-08	3.572745	9.188271	6507	3238	24	18	1	10000	0	0.83	0.830629289092893	-1.17	-1.17158790880197	0.21	0.209804944405952	4.31755480858322e-05	9.61458260278356e-05	100	2	740003
duffing	0.00172202097841819	0.00118777016655502	7.3728817620831e-05	0.00116436781079138	8.25274325334524e-06	1.08718770955315e-08	3.572745	7.429056	5509	2620	24	17	1	10000	0	0.83	0.830631652582166	-1.17	-1.17158993543557	0.21	0.209803845529531	4.30452610616618e-05	9.49683241700352e-05	100	3	740004
duffing	0.00170939526478252	0.00117906153514119	7.06409689733899e-05	0.00114781956590888	7.82363556104411e-06	9.98029299499886e-09	3.572745	6.604983	5944	2838	24	8	1	10000	0	0.83	0.83062493078614	-1.17	-1.17157859205877	0.21	0.209801151324415	3.98185284725201e-05	9.16230199528588e-05	100	4	740005
duffing	0.00171524499461764	0.00118309640734522	7.17994002716853e-05	0.00115476160004958	7.9791923933757e-06	1.03103077587474e-08	3.572745	7.108453	5424	2546	24	7	1	10000	0	0.83	0.830628178492528	-1.17	-1.17158372817968	0.21	0.209801853019286	4.11560656556457e-05	9.2825029051951e-05	100	5	740006
duffing	0.00172372384413894	0.00118894472431366	7.20489723976219e-05	0.0011630101808007	8.02423924126934e-06	1.03821088471066e-08	3.572745	8.009628	5262	2484	24	24	1	10000	0	0.83	0.830633620007252	-1.17	-1.17159082846135	0.21	0.209802479409129	4.21791705425934e-05	9.27525008797358e-05	100	6	740007
duffing	0.00171817658043538	0.00118511847921231	7.13404955651809e-05	0.00115629021694307	7.91390029671945e-06	1.01789326149712e-08	3.572745	34.27329	7504	3783	23	21	1	10000	0	0.83	0.830630382186182	-1.17	-1.17158595517647	0.21	0.20980126590847	4.12038088426143e-05	9.2093315456837e-05	100	7	740008
duffing	0.0017211084983691	0.0011871407801576	7.62569855205128e-05	0.00116916522762892	8.60718189666196e-06	1.16302556813514e-08	3.572745	25.283993	8183	4181	23	8	1	10000	0	0.83	0.830629576672412	-1.17	-1.17159015509363	0.21	0.209806985868628	4.4368694846527e-05	9.82938177047121e-05	100	8	740009
duffing	0.00171373965516518	0.00118205809404092	7.21687993255e-05	0.00115451646987026	8.03548270380687e-06	1.04166711921686e-08	3.572745	24.819296	7358	3747	23	9	1	10000	0	0.83	0.83062693107673	-1.17	-1.17158267577445	0.21	0.209802519814489	4.1182916172644e-05	9.33843595452984e-05	100	9	740010
duffing	0.0017202034593285	0.00118651652622256	7.34408517255166e-05	0.00116220971333767	8.21146244119553e-06	1.07871174043386e-08	3.572745	8.768519	5910	2895	24	24	1	10000	0	0.83	0.830630620262494	-1.17	-1.17158834261857	0.21	0.209803567436382	4.26826772569664e-05	9.46853022729308e-05	100	10	740011


==> ACC2027/data/duffing_query_trajectory.dat <==
t	true_z1	dclid_z1	true_z2	dclid_z2
0.1	1.45	1.45000002992691	-0.354325401071676	-0.354246599782453
0.2	1.41456745989283	1.41457535211105	-0.370416182828419	-0.370343297378469
0.3	1.37752584160999	1.37754097814281	-0.252799522273763	-0.252696725063579
0.4	1.35224588938261	1.35227115211306	-0.511975744709044	-0.511942084612485
0.5	1.30104831491171	1.30107681338347	-0.399432858645027	-0.399392844769281
0.6	1.26110502904721	1.26113735873471	-0.184507566683619	-0.184468196055764
0.7	1.24265427237885	1.24269029237594	-0.140503488350079	-0.140476829166275
0.8	1.22860392354384	1.22864236277061	0.0253680107428266	0.0253704134709878
0.9	1.23114072461812	1.23117901038574	-0.191286185591478	-0.191263667718829
1	1.21201210605897	1.21205238101554	-0.0509643222457694	-0.0509664548872735
1.1	1.2069156738344	1.2069554593177	0.179042979832277	0.178997329757159
1.2	1.22481997181762	1.22485482361414	0.229264663580717	0.229207274741114
1.3	1.24774643817569	1.24777523695036	0.391689942376817	0.391607500904193
1.4	1.28691543241338	1.28693555287446	0.161837595679407	0.161772754343986
1.5	1.30309919198132	1.30311260093393	0.280106780055617	0.280038326870596
1.6	1.33110986998688	1.33111624471302	0.480179467499089	0.480119256444404
1.7	1.37912781673679	1.3791279379511	0.4895056745546	0.489452013710164
1.8	1.42807838419225	1.42807302164027	0.601768623398118	0.601751107487964
1.9	1.48825524653206	1.48824796698055	0.305196291716013	0.305098081350394
2	1.51877487570366	1.51875785020801	0.349146416658541	0.349092008347441
2.1	1.55368951736951	1.55366720884347	0.468626946868387	0.468668654862206
2.2	1.60055221205635	1.60053421339498	0.389270492926108	0.389317170483878
2.3	1.63947926134896	1.63946620162511	0.408013737409315	0.40813070897245
2.4	1.6802806350899	1.68027943889238	0.0156698460661499	0.0155862407584664
2.5	1.68184761969651	1.68183842721883	-0.0321184705203406	-0.0321739246287649
2.6	1.67863577264448	1.67862142928813	0.00998404975206745	0.0100237888253645
2.7	1.67963417761968	1.67962413093955	-0.12653889660106	-0.12652909575722
2.8	1.66698028795958	1.66697156555095	-0.141017820865951	-0.140956538931484
2.9	1.65287850587298	1.65287609622905	-0.537172426561202	-0.537331615591654
3	1.59916126321686	1.59914309489784	-0.557474490496857	-0.557599659772734
3.1	1.54341381416718	1.54338323814234	-0.458131474869236	-0.458151353379943
3.2	1.49760066668025	1.49756817319082	-0.51309713360271	-0.513115221457568
3.3	1.44629095331998	1.4462566710154	-0.426046394714364	-0.426000179859543
3.4	1.40368631384854	1.40365659712054	-0.708440592165828	-0.708486355338721
3.5	1.33284225463196	1.33280785162996	-0.609584371611584	-0.609591734889648
3.6	1.2718838174708	1.27184851447757	-0.399618211518617	-0.399590095476743
3.7	1.23192199631894	1.23188928991619	-0.354076152112491	-0.354041092627867
3.8	1.19651438110769	1.1964849326654	-0.181095043725895	-0.181069905398786
3.9	1.1784048767351	1.17837756778045	-0.384631615465476	-0.384552264572505
4	1.13994171518856	1.13992204003768	-0.228300482151701	-0.228244603072355
4.1	1.11711166697339	1.11709723934182	0.0196064490870012	0.0195969060742875
4.2	1.11907231188209	1.11905648592959	0.0921643541248407	0.092146967471237
4.3	1.12828874729457	1.12827076134528	0.27882261119032	0.278753251534901
4.4	1.1561710084136	1.15614551267841	0.0825022827985439	0.0825275335544973
4.5	1.16442123669346	1.16439787952149	0.233529431453524	0.233525222968126
4.6	1.18777417983881	1.18775002727946	0.467305999420416	0.467251612344903
4.7	1.23450477978085	1.23447474470002	0.515928120790264	0.515881633547195
4.8	1.28609759185988	1.28606255839803	0.670014594773339	0.669968939136396
4.9	1.35309905133721	1.35305906040676	0.422672396331313	0.422643662988207
5	1.39536629097034	1.3953232659887	0.515308021086745	0.515313997479197


==> ACC2027/data/duffing_training_size_quartiles.dat <==
Ntrain	MedianRelativeParameterError	Q1RelativeParameterError	Q3RelativeParameterError	MedianValidationRMSE	Q1ValidationRMSE	Q3ValidationRMSE
500	0.0998642304670089	0.0522678616527801	0.106678783173605	0.171915167172673	0.124120079561506	0.23483773648276
1000	0.0136933630819056	0.00857012275626352	0.0179549955670663	0.0217423826504069	0.0108822303368181	0.0321963084386173
2000	0.00379405340029408	0.0029959555689736	0.00446632529480655	0.0032385791464063	0.00252269117857719	0.00779037714533199
5000	0.001372215532742	0.0011496808151201	0.00185669170146691	0.00129806112526104	0.00067816922384345	0.002393530433385
10000	0.000823885659062964	0.000600162059552397	0.00114913818623924	0.00169047968118746	0.000529824726272141	0.00221576200790356


==> ACC2027/data/duffing_training_size_raw.dat <==
System	ParameterError	RelativeParameterError	QueryRMSE	ValidationRMSE	Jtrue	Jhat	TrainTime	IdentificationTime	FuncCount	Iterations	ConvergedStarts	BestStart	BestExitFlag	KernelSections	UsedGPU	TrueP1	EstP1	TrueP2	EstP2	TrueP3	EstP3	StateRMSE1	StateRMSE2	Ntrain	Trial	Seed
duffing	0.0501658588722108	0.0346020816789092	0.00197902766247444	0.123739960140334	0.000390116894542659	7.83310097767811e-06	0.014236	0.295529	5671	2705	24	8	1	500	0	0.83	0.858005551067586	-1.17	-1.21022248096924	0.21	0.199301657583232	0.000704285727029512	0.00270870496591648	500	1	101002
duffing	0.143898138481215	0.0992542588347508	0.00289030983004297	0.363568031540247	0.0138059285836759	1.6707781827286e-05	0.012652	0.290119	5708	2721	24	13	1	500	0	0.83	0.870526164926856	-1.17	-1.29197689871022	0.21	0.274698843851478	0.000765100160740514	0.00401527129485927	500	2	101003
duffing	0.0733154656651509	0.0505696062681806	0.000966306865166401	0.124120079561506	0.00482405835227805	1.86749791533543e-06	0.019137	0.764413	6634	3242	24	21	1	500	0	0.83	0.842884981947897	-1.17	-1.23647136292074	0.21	0.238119257766872	0.000328377830190188	0.00132652399751192	500	3	101004
duffing	0.183783482788159	0.126765318597844	0.00128091843271375	0.192602096203793	0.0270143349278402	3.2815040625317e-06	0.013595	0.34208	5956	2870	24	8	1	500	0	0.83	0.870922760683031	-1.17	-1.33166212393087	0.21	0.287246707955646	0.000413371308596956	0.00176369731636711	500	4	101005
duffing	0.170195291276532	0.117392814605603	0.00286318644863086	0.166037059564893	0.0337393797085571	1.63956732792468e-05	0.012352	0.263344	5424	2599	24	13	1	500	0	0.83	0.866740640185274	-1.17	-1.31236280259518	0.21	0.295728612310746	0.000812882125513439	0.00396672357611009	500	5	101006
duffing	0.154662162554462	0.106678783173605	0.00217219128469897	0.338420131648354	0.00576354361179144	9.43682995464433e-06	0.010873	0.360536	5877	2870	24	11	1	500	0	0.83	0.884500376594292	-1.17	-1.30620449433528	0.21	0.161026239679035	0.000725456610303492	0.00298505320910889	500	6	101007
duffing	0.0757775845845661	0.0522678616527801	0.00111565523856448	0.176310987799945	0.0048597982154267	2.48937322267271e-06	0.013113	0.931854	6942	3461	23	13	1	500	0	0.83	0.84855023726612	-1.17	-1.23595187876865	0.21	0.242380251847797	0.000504644687668343	0.00149489362895185	500	7	101008
duffing	0.147133094035755	0.10148558106948	0.00370642505657158	0.029852505959626	0.0143398298991266	2.74751733999633e-05	0.014109	0.507141	6114	3017	24	14	1	500	0	0.83	0.865086031874536	-1.17	-1.30850750547905	0.21	0.245111090182501	0.00109069068712816	0.00512694521376767	500	8	101009
duffing	0.140546284456179	0.0969423054593381	0.00121694859820857	0.167519346545401	0.0142218948543489	2.96192778136361e-06	0.012952	0.718839	6587	3269	24	8	1	500	0	0.83	0.863311520142569	-1.17	-1.30643043242892	0.21	0.215507976714387	0.000377301129716238	0.00167915801486294	500	9	101010
duffing	0.1456668037947	0.100474202099267	0.00133485845860847	0.23483773648276	0.0129674107781391	3.56369420903719e-06	0.013584	0.943497	6789	3362	23	19	1	500	0	0.83	0.86762053796644	-1.17	-1.30773623015974	0.21	0.181151364811116	0.000374830456616508	0.00185018818984174	500	10	101011
duffing	0.02603102848051	0.0179549955670663	0.000193726996497703	0.0108822303368181	0.000492611952777252	7.5060298344042e-08	0.040101	0.449647	5729	2723	24	19	1	1000	0	0.83	0.836424212429179	-1.17	-1.19520568402452	0.21	0.208991322016677	8.2296643949244e-05	0.000261318887068527	1000	1	102002
duffing	0.0258413473371995	0.0178241623159005	0.000347822155959872	0.0333679958268139	0.000509243093949792	2.41960504353147e-07	0.038557	0.460635	5675	2705	24	21	1	1000	0	0.83	0.836656172487498	-1.17	-1.19476590915489	0.21	0.213181248772169	0.000120258256305464	0.000476967982304386	1000	2	102003
duffing	0.0198530833808846	0.0136937357032693	0.000134100306371088	0.0252994131056232	0.00021428249354418	3.59657843376391e-08	0.043747	0.465398	5513	2645	24	21	1	1000	0	0.83	0.836541765291	-1.17	-1.1877789796785	0.21	0.215937853837644	2.23324087536215e-05	0.000188326970604054	1000	3	102004
duffing	0.0124249047412165	0.00857012275626352	0.000163401582084247	0.0181853521951907	0.000125915152336307	5.34001540552696e-08	0.043537	0.777229	6002	2925	24	13	1	1000	0	0.83	0.833006097906503	-1.17	-1.18189636032685	0.21	0.21195403279873	7.58576389987269e-05	0.000218279116410179	1000	4	102005
duffing	0.00995191271256666	0.00686436760544254	0.000130846528036103	0.0289057906953998	3.21185243619198e-05	3.42416277982054e-08	0.043991	0.445647	5574	2700	24	19	1	1000	0	0.83	0.833131062116807	-1.17	-1.17750208419711	0.21	0.204259290169438	4.78010111481658e-05	0.000178764345246524	1000	5	102006
duffing	0.00934030788432017	0.00644251097430006	0.000267063459261682	0.00248569915910571	1.63043250173574e-05	1.42645782545632e-07	0.045397	0.535546	5718	2731	24	14	1	1000	0	0.83	0.83455302400567	-1.17	-1.17789340820265	0.21	0.212050714686175	8.48929496989892e-05	0.00036802033861872	1000	6	102007
duffing	0.0130635347473376	0.0090106201010951	0.000376212163220453	0.0321963084386173	4.16675012492345e-05	2.83071183510025e-07	0.034094	0.528849	5861	2801	24	8	1	1000	0	0.83	0.83580959294292	-1.17	-1.18131065193432	0.21	0.207004382742567	0.000138654165697103	0.000513659620609666	1000	7	102008
duffing	0.0198520029331289	0.0136929904605418	0.000245034248585069	0.00285765790903614	0.00020344778300774	1.20083565959299e-07	0.033712	0.504994	5794	2748	24	19	1	1000	0	0.83	0.836770313194852	-1.17	-1.18840847025754	0.21	0.213064816875062	5.72052741508206e-05	0.000341776421902723	1000	8	102009
duffing	0.0322293751720791	0.0222303275023215	0.000187005602545425	0.0131370547390125	0.000615019041999023	6.99421907667547e-08	0.044063	0.514867	5945	2845	24	14	1	1000	0	0.83	0.840052996473075	-1.17	-1.19977499360389	0.21	0.217149800121908	0.000119581159726033	0.000235886703748498	1000	9	102010
duffing	0.0268476922195189	0.0185182923198115	0.000242408455794863	0.0444971121232402	0.000450398865108475	1.175237188817e-07	0.035271	0.487692	5737	2763	24	13	1	1000	0	0.83	0.837238549950512	-1.17	-1.19565070359051	0.21	0.206768378512289	0.000138440871483178	0.000313620541394658	1000	10	102011
duffing	0.00561071616931309	0.00387001166794121	5.56316138461086e-05	0.00252269117857719	1.60740310820109e-05	6.18975291824508e-09	0.193183	0.804398	5692	2711	24	14	1	2000	0	0.83	0.831898118779754	-1.17	-1.17524796032527	0.21	0.210579821916591	2.80214423097942e-05	7.35156560817079e-05	2000	1	103002
duffing	0.00647524754423138	0.00446632529480655	0.000123506117747185	0.00256184539711158	1.71183594974938e-05	3.05075222419632e-08	0.201046	0.836538	5570	2684	24	13	1	2000	0	0.83	0.83195579658998	-1.17	-1.1755635706899	0.21	0.20732598211745	5.51108052602837e-05	0.000165741730971793	2000	2	103003
duffing	0.00395598094240441	0.0027286520906176	8.85494187154102e-05	0.0078824225546043	5.56316791610874e-06	1.56819991096741e-08	0.176362	0.91856	5820	2803	24	19	1	2000	0	0.83	0.831315626488669	-1.17	-1.17335124952384	0.21	0.208360476048373	4.38453987787696e-05	0.000117301236632888	2000	3	103004
duffing	0.0102750954701291	0.0070872840754441	0.00010692904655755	0.00940433364286478	7.51080012650518e-05	2.28676419954135e-08	0.198273	0.911855	5674	2713	24	13	1	2000	0	0.83	0.832711342581587	-1.17	-1.17990925057872	0.21	0.210181552454577	3.46911993254616e-05	0.000147187508589468	2000	4	103005
duffing	0.00698212042722635	0.00481594268983397	0.000114234438744541	0.000359257573323768	2.481466532678e-05	2.60990139905604e-08	0.195995	0.939935	5761	2754	24	21	1	2000	0	0.83	0.832263193679358	-1.17	-1.1765925686282	0.21	0.20959257035888	5.90340370661354e-05	0.000150379508106107	2000	5	103006
duffing	0.00434351567790651	0.0029959555689736	6.85186834883214e-05	0.00158329987224897	7.57305821379784e-06	9.38961997394555e-09	0.196551	0.877697	5735	2750	24	8	1	2000	0	0.83	0.831442886052119	-1.17	-1.17388155159975	0.21	0.208689364481126	4.26041512694406e-05	8.7031639468392e-05	2000	6	103007
duffing	0.00502354702607565	0.00346500963846551	7.03535694109906e-05	0.00323006310129401	1.11638123348545e-05	9.89924945773414e-09	0.203271	0.824975	5660	2681	24	14	1	2000	0	0.83	0.831787113216106	-1.17	-1.17469299019129	0.21	0.209865485538034	3.74639970756756e-05	9.21721128153625e-05	2000	7	103008
duffing	0.00252160584794303	0.00173928670761527	0.00010918874625564	0.00324709519151858	2.33362525713209e-06	2.3844364617757e-08	0.173958	0.88673	5568	2667	24	14	1	2000	0	0.83	0.831148196877096	-1.17	-1.17149385698963	0.21	0.20832413267878	7.38422924264649e-05	0.000135615929989664	2000	8	103009
duffing	0.00539046862638642	0.00371809513264694	7.23420139473472e-05	0.00429870473593362	1.4125392452224e-05	1.04667339639164e-08	0.166667	0.865679	5676	2722	24	13	1	2000	0	0.83	0.831845562450222	-1.17	-1.17506237585281	0.21	0.210152977054719	3.94992740322478e-05	9.43744738519996e-05	2000	9	103010
duffing	0.00611901370097361	0.0042206117195123	0.000102000754775827	0.00779037714533199	2.53640136298419e-05	2.08083079496766e-08	0.181914	0.878621	5752	2731	24	21	1	2000	0	0.83	0.831748566221249	-1.17	-1.17570613199975	0.21	0.211350889501051	4.31533795616692e-05	0.000137644810225751	2000	10	103011
duffing	0.00128068500449105	0.000883357090391634	5.68538841280724e-05	0.00134426170522874	4.06752559810949e-07	6.46472828089655e-09	0.948152	2.504405	5730	2750	24	14	1	5000	0	0.83	0.830578476664428	-1.17	-1.17113841412037	0.21	0.209902367423538	3.15990985300727e-05	7.3933924912609e-05	5000	1	104002
duffing	0.00269181879660629	0.00185669170146691	6.02068497240545e-05	0.002393530433385	2.670792989337e-06	7.24972950738977e-09	0.930391	2.369941	5665	2697	24	21	1	5000	0	0.83	0.831002410396047	-1.17	-1.17245488587852	0.21	0.209536753677743	3.52988784981756e-05	7.74836672090371e-05	5000	2	104003
duffing	0.00199812546607766	0.00137821423047991	6.98838291046755e-05	0.000609309977332144	1.42218180710883e-06	9.76749914066298e-09	0.895073	2.472395	5814	2792	24	21	1	5000	0	0.83	0.830794719686683	-1.17	-1.17183319899488	0.21	0.210017534051003	3.45243246970671e-05	9.26043743290481e-05	5000	3	104004
duffing	0.00166679929995534	0.0011496808151201	8.05941902222932e-05	0.000999409166761301	9.30891260556316e-07	1.29908469951744e-08	0.884093	2.395058	5668	2697	24	8	1	5000	0	0.83	0.830688773142172	-1.17	-1.17146491562373	0.21	0.210397282871883	4.03341320462727e-05	0.000106602086223714	5000	4	104005
duffing	0.00325727576168503	0.00224671767792639	9.17540051603384e-05	0.00349238211706243	5.73358876491801e-06	1.68375949259268e-08	0.881576	2.371652	5675	2690	24	13	1	5000	0	0.83	0.830957765920897	-1.17	-1.17305456977177	0.21	0.20939822484448	4.19655085827628e-05	0.000122786363311717	5000	5	104006
duffing	0.00143135909148717	0.000987285084097783	9.67054687227281e-05	0.00179134361182043	6.97273979285459e-07	1.87038953617651e-08	0.908005	2.362535	5786	2768	24	13	1	5000	0	0.83	0.830576671879249	-1.17	-1.17130669121555	0.21	0.209906210556672	4.2413395348224e-05	0.000130019226489009	5000	6	104007
duffing	0.00235214743268124	0.00162240215589248	5.12690383750886e-05	0.00125186054529333	2.31031589930156e-06	5.25702859181262e-09	0.907417	2.559868	5696	2708	24	21	1	5000	0	0.83	0.830792903227014	-1.17	-1.17214196372529	0.21	0.209437956036226	3.10770521024886e-05	6.55075982190756e-05	5000	7	104008
duffing	0.00295729656514449	0.00203980594763766	7.07934212894728e-05	0.00250559534404126	5.11643676030841e-06	1.00234169957376e-08	0.897746	2.346765	5698	2712	24	21	1	5000	0	0.83	0.8309083446996	-1.17	-1.17281241056363	0.21	0.210104209896383	2.99483398193278e-05	9.5532789856696e-05	5000	8	104009
duffing	0.0019807317250346	0.00136621683500409	5.87453909697244e-05	0.00067816922384345	1.44884873639135e-06	6.90204192037155e-09	0.913489	2.420883	5707	2715	24	14	1	5000	0	0.83	0.830752018383905	-1.17	-1.1718186216174	0.21	0.209775540806466	3.02554544376817e-05	7.73734411612985e-05	5000	9	104010
duffing	0.00193575280789676	0.00133519246505167	6.19441523227455e-05	0.000514286806338076	1.35527371287435e-06	7.67415601396699e-09	0.909129	2.74524	5725	2772	24	19	1	5000	0	0.83	0.830775880824192	-1.17	-1.1717550748322	0.21	0.210254676683889	3.69269574833055e-05	7.94390069486845e-05	5000	10	104011
duffing	0.00172270429032406	0.00118824148340099	6.59122470816542e-05	0.00223265219983077	1.14137471855822e-06	8.68884863070606e-09	3.267516	5.567808	5720	2733	24	13	1	10000	0	0.83	0.830663916999391	-1.17	-1.17158940867556	0.21	0.210026539628463	3.4212521715374e-05	8.67084308967768e-05	10000	1	105002
duffing	0.00101905970189375	0.000702900096466709	5.55569659118505e-05	0.00217940798044449	2.42035318796082e-07	6.17315292266104e-09	3.245152	5.688637	5750	2756	24	19	1	10000	0	0.83	0.830475592431394	-1.17	-1.17079987319623	0.21	0.209584671954744	2.94635983656415e-05	7.2835769330798e-05	10000	2	105003
duffing	0.000688373261482742	0.000474807934218335	4.46407094143483e-05	0.00193652286178069	8.38451284904311e-08	3.98558587403257e-09	3.204936	5.435598	5661	2716	24	13	1	10000	0	0.83	0.830407420660998	-1.17	-1.17053601329721	0.21	0.209856626720314	2.41483835205214e-05	5.83304504301002e-05	10000	3	105004
duffing	0.00136986776685928	0.00094487122165922	6.01487500392998e-05	0.000330392517232466	4.05343194625782e-07	7.23574426258033e-09	3.189737	5.205003	5732	2747	24	8	1	10000	0	0.83	0.830647740926648	-1.17	-1.1711941436151	0.21	0.209823959046992	2.98606825200848e-05	7.9649757702174e-05	10000	4	105005
duffing	0.000938776500648001	0.000647524469508422	5.016190598563e-05	0.000143662964996571	1.17390662945147e-07	5.03243362422238e-09	3.239583	5.683451	5766	2763	24	14	1	10000	0	0.83	0.830550724114795	-1.17	-1.17075815394396	0.21	0.209943370813104	2.76016897564568e-05	6.53496774805407e-05	10000	5	105006
duffing	0.00217446912769778	0.00149984790565491	5.16081893519093e-05	0.00221576200790356	1.87756270981887e-06	5.32681041636505e-09	3.369994	5.714127	5693	2739	24	8	1	10000	0	0.83	0.83079067252773	-1.17	-1.17200539064938	0.21	0.209714410636444	2.93164375625909e-05	6.68382892136218e-05	10000	6	105007
duffing	0.00087011080603027	0.000600162059552397	5.44942477478402e-05	0.000899942924580248	1.06785554750822e-07	5.93924607520597e-09	3.379722	5.149914	5581	2658	24	19	1	10000	0	0.83	0.830451631233685	-1.17	-1.17066188017425	0.21	0.210339170574287	2.85827786205225e-05	7.15700415085542e-05	10000	7	105008
duffing	0.00144375783649378	0.000995837163082968	4.48916815300327e-05	0.000529824726272141	7.00345953229536e-07	4.03052614118776e-09	3.312311	5.706425	5813	2759	24	13	1	10000	0	0.83	0.830519642275992	-1.17	-1.17124692758994	0.21	0.209490509881465	2.48452474149795e-05	5.84229391769724e-05	10000	8	105009
duffing	0.000441476887651754	0.000304510271912013	4.3483532346176e-05	0.00285482952094293	2.16873622184573e-07	3.78163517060188e-09	3.233073	4.706238	5544	2629	24	8	1	10000	0	0.83	0.830303256061074	-1.17	-1.1699737661361	0.21	0.210319764582368	2.41931157875747e-05	5.65360797994598e-05	10000	9	105010
duffing	0.00166601260035415	0.00114913818623924	5.0057304725322e-05	0.00144443650059424	9.05736719102949e-07	5.01146751272748e-09	3.275634	5.059062	5622	2712	24	14	1	10000	0	0.83	0.830646218272584	-1.17	-1.1714902922366	0.21	0.209629825746088	2.71538598084261e-05	6.53768721355788e-05	10000	10	105011

